Temporal Network Epistemology: on Reaching Consensus in Real World Setting

This work develops the concept of temporal network epistemology model enabling the simulation of the learning process in dynamic networks. The results of the research, conducted on the temporal social network generated using the CogSNet model and on the static topologies as a reference, indicate a significant influence of the network temporal dynamics on the outcome and flow of the learning process. It has been shown that not only the dynamics of reaching consensus is different compared to baseline models but also that previously unobserved phenomena appear, such as uninformed agents or different consensus states for disconnected components. It has been also observed that sometimes only the change of the network structure can contribute to reaching consensus. The introduced approach and the experimental results can be used to better understand the way how human communities collectively solve both complex problems at the scientific level and to inquire into the correctness of less complex but common and equally important beliefs' spreading across entire societies.

==> Epistemic Networks - Chaos/version1-reviews.txt <==
Dear Dr. Michalski,

Your manuscript, referenced below, has been reviewed and found to be of potential interest:

"Temporal Network Epistemology: on Reaching Consensus in Real World Setting"

The manuscript is not acceptable in its present form for publication in Chaos: An Interdisciplinary Journal of Nonlinear Science. The reviewers have delineated several deficiencies and recommend major revisions which may render the work suitable for publication.

If you are willing and able to respond to each of the reviewer's critical comments, we would consider a revised manuscript.

Sincerely,

Zhong-Ke Gao
Editor
Chaos: An Interdisciplinary Journal of Nonlinear Science


Revisions must be submitted in the proper file formats. Manuscripts should be in either MS Word or LaTeX format. Upload each figure separately if you did not already do so during the original submission (those figures will move forward with the revision). Acceptable figure file formats are PDF, TIF, EPS or PS. For detailed instructions go here: http://chaos.aip.org/chaos/submit.jsp

Your resubmission should include a letter with a point-by-point response to each referee comment. When responding to the points raised by reviewers, please be as specific as possible. As you address each point in your response letter, please indicate the manuscript page number where each correction or change was made. This will help the editor ensure that all reviewer concerns are adequately addressed and will also ensure that your manuscript is processed in a timely fashion.

Use the URL below to submit the revised manuscript:

https://chaos.peerx-press.org/cgi-bin/main.plex?el=A3C2IDkk4A4IrNq1I2A9ftdcZ7hV4v1tn4UkaaUFBMUAY

The revision is due no later than 12-Jan-2022.

Thank you for the opportunity to read this work. If you have any questions, feel free to contact us at cha-edoffice@aip.org.

Sincerely,

Kristen Overstreet
Peer Review Manager
Chaos Editorial Office

--------------------------------------------------------------------
Manuscript #CHA21-AR-01328:

* Revised manuscript source files must be in Word or LaTeX/ReVTeX. Replace the current PDF file with an acceptable manuscript source file.

* Separate figure files (separate from text and tables) are required for production purposes. Submit a separate figure file for each figure cited in the manuscript, not just one file containing all figures. The allowed file formats for figure files are TIF, PS, EPS, JPEG, or high-quality PDF. Figures may remain embedded in the manuscript. Number your separate figure files as they appear in the manuscript. For example 1, 2, 3.
NOTE: DOC or DOCX figure files are not permitted.

* Please add postal codes to all affiliation addresses listed on page 1 in the manuscript.



Reviewer Comments:
Reviewer #1 Evaluations:
Overall Rating: Reconsider based on responses to issues raised by reviewers

Reviewer #1 (Comments to the Author):

The topic of the article is indubitable important, and the suggested approach contribute to advance this research area that has been studied from different perspectives in past research works. Therefore, it would be necessary to review, use (and include) more references (up-to-date works and previous works) on consensus, cooperative control, and networks to provide a solid methodological ground to the work and insights shown, due some of the observations in the presented work might have already been reported in previous research.

It is also necessary to carry out a deep syntax review of the manuscript. The English writing sometimes makes it difficult to follow through the article and fails to clearly deliver the insights provided by the authors' work.

Due the work is said to deal with a "learning process", it might be a good idea to clearly define what it´s meant by this learning process to support the discussion of results.

For clarity, it would be useful to provide a better justification of the parameters, structures and setting used for all the experiments.




Reviewer #2 Evaluations:
Overall Rating: Reject but recommend to another journal

Reviewer #2 (Comments to the Author):

In this manuscript, the authors study a consensus dynamics model in a time-dependent context, i.e. with social interactions that are established or removed as links of a temporal network. The main conclusion that one seems to draw from their results (apart from the general fact that time dependence is a relevant factor) is that the time taken to reach consensus increases, and the degree to which consensus is reached decreases, in the presence of links that vary over time. I do not think the manuscript should be published in Chaos, because the mathematical aspects of the modelling are not very much explored, and are unlikely to seem surprising to an interdisciplinary readership of complex systems specialists. However, the manuscript looks interesting and probably this information is relevant in a more specialized context. All of which makes me think that the manuscript is more adequate for a journal that publishes research on computational social science or a similar branch of knowledge.

In the following I list some suggestions for improving modelling aspects of the manuscript. Perhaps the authors already had some similar plans in mind (which might conceivably lead to future explorations more suitable for a journal such as Chaos), or perhaps some are not relevant from the point of view of social learning and consensus attainment. I decided to list them just in case, as it can do no harm:

1. The authors compare a temporal network based on an empirical data set of human interactions with several idealized synthetic static networks, but apparently not with a static network that with the same topology as the temporal network under study (which might be achieved at least in some statistical sense, or taking as fixed topology e.g. the initial state used in the temporal network). I do not understand why such a comparison is not included, as it seems to be more relevant than that between the temporal social network and highly idealized static networks. Additionally, some further justification should be given for the choice of parameters in the random graph, in the Barabási-Albert scale-free network, etc. (he authors provide some values and just say that there is a "similarity in size and properties" to the social temporal network).

2. Some of the conclusions might depend on how the link creation/destruction time scales compare with the intrinsic time scales of the credence update dynamics. This fact is not explored and might potentially lead to very different conclusions.

3. Some of the conclusions might strongly depend on the existence of relatively isolated communities/components. The authors to some extent consider that fact in the manuscript, but a full consideration would have to be coupled with the time scale issue above. For example, if the dynamics of consensus evolves over scales much longer than link creation/destruction, probably isolated communities will be too ephemeral to really condition the consensus time scales or the degree of consensus that is asymptotically reached. Aspects like this (which may or may not be interesting or realistic from the perspective of learning processes and opinion formation in society) might be explored too. 

==> version1-reviews.txt <==
Dear Dr. Michalski,

Your manuscript, referenced below, has been reviewed and found to be of potential interest:

"Temporal Network Epistemology: on Reaching Consensus in Real World Setting"

The manuscript is not acceptable in its present form for publication in Chaos: An Interdisciplinary Journal of Nonlinear Science. The reviewers have delineated several deficiencies and recommend major revisions which may render the work suitable for publication.

If you are willing and able to respond to each of the reviewer's critical comments, we would consider a revised manuscript.

Sincerely,

Zhong-Ke Gao
Editor
Chaos: An Interdisciplinary Journal of Nonlinear Science


Revisions must be submitted in the proper file formats. Manuscripts should be in either MS Word or LaTeX format. Upload each figure separately if you did not already do so during the original submission (those figures will move forward with the revision). Acceptable figure file formats are PDF, TIF, EPS or PS. For detailed instructions go here: http://chaos.aip.org/chaos/submit.jsp

Your resubmission should include a letter with a point-by-point response to each referee comment. When responding to the points raised by reviewers, please be as specific as possible. As you address each point in your response letter, please indicate the manuscript page number where each correction or change was made. This will help the editor ensure that all reviewer concerns are adequately addressed and will also ensure that your manuscript is processed in a timely fashion.

Use the URL below to submit the revised manuscript:

https://chaos.peerx-press.org/cgi-bin/main.plex?el=A3C2IDkk4A4IrNq1I2A9ftdcZ7hV4v1tn4UkaaUFBMUAY

The revision is due no later than 12-Jan-2022.

Thank you for the opportunity to read this work. If you have any questions, feel free to contact us at cha-edoffice@aip.org.

Sincerely,

Kristen Overstreet
Peer Review Manager
Chaos Editorial Office

--------------------------------------------------------------------
Manuscript #CHA21-AR-01328:

* Revised manuscript source files must be in Word or LaTeX/ReVTeX. Replace the current PDF file with an acceptable manuscript source file.

* Separate figure files (separate from text and tables) are required for production purposes. Submit a separate figure file for each figure cited in the manuscript, not just one file containing all figures. The allowed file formats for figure files are TIF, PS, EPS, JPEG, or high-quality PDF. Figures may remain embedded in the manuscript. Number your separate figure files as they appear in the manuscript. For example 1, 2, 3.
NOTE: DOC or DOCX figure files are not permitted.

* Please add postal codes to all affiliation addresses listed on page 1 in the manuscript.



Reviewer Comments:
Reviewer #1 Evaluations:
Overall Rating: Reconsider based on responses to issues raised by reviewers

Reviewer #1 (Comments to the Author):

The topic of the article is indubitable important, and the suggested approach contribute to advance this research area that has been studied from different perspectives in past research works. Therefore, it would be necessary to review, use (and include) more references (up-to-date works and previous works) on consensus, cooperative control, and networks to provide a solid methodological ground to the work and insights shown, due some of the observations in the presented work might have already been reported in previous research.

It is also necessary to carry out a deep syntax review of the manuscript. The English writing sometimes makes it difficult to follow through the article and fails to clearly deliver the insights provided by the authors' work.

Due the work is said to deal with a "learning process", it might be a good idea to clearly define what it´s meant by this learning process to support the discussion of results.

For clarity, it would be useful to provide a better justification of the parameters, structures and setting used for all the experiments.




Reviewer #2 Evaluations:
Overall Rating: Reject but recommend to another journal

Reviewer #2 (Comments to the Author):

In this manuscript, the authors study a consensus dynamics model in a time-dependent context, i.e. with social interactions that are established or removed as links of a temporal network. The main conclusion that one seems to draw from their results (apart from the general fact that time dependence is a relevant factor) is that the time taken to reach consensus increases, and the degree to which consensus is reached decreases, in the presence of links that vary over time. I do not think the manuscript should be published in Chaos, because the mathematical aspects of the modelling are not very much explored, and are unlikely to seem surprising to an interdisciplinary readership of complex systems specialists. However, the manuscript looks interesting and probably this information is relevant in a more specialized context. All of which makes me think that the manuscript is more adequate for a journal that publishes research on computational social science or a similar branch of knowledge.

In the following I list some suggestions for improving modelling aspects of the manuscript. Perhaps the authors already had some similar plans in mind (which might conceivably lead to future explorations more suitable for a journal such as Chaos), or perhaps some are not relevant from the point of view of social learning and consensus attainment. I decided to list them just in case, as it can do no harm:

1. The authors compare a temporal network based on an empirical data set of human interactions with several idealized synthetic static networks, but apparently not with a static network that with the same topology as the temporal network under study (which might be achieved at least in some statistical sense, or taking as fixed topology e.g. the initial state used in the temporal network). I do not understand why such a comparison is not included, as it seems to be more relevant than that between the temporal social network and highly idealized static networks. Additionally, some further justification should be given for the choice of parameters in the random graph, in the Barabási-Albert scale-free network, etc. (he authors provide some values and just say that there is a "similarity in size and properties" to the social temporal network).

2. Some of the conclusions might depend on how the link creation/destruction time scales compare with the intrinsic time scales of the credence update dynamics. This fact is not explored and might potentially lead to very different conclusions.

3. Some of the conclusions might strongly depend on the existence of relatively isolated communities/components. The authors to some extent consider that fact in the manuscript, but a full consideration would have to be coupled with the time scale issue above. For example, if the dynamics of consensus evolves over scales much longer than link creation/destruction, probably isolated communities will be too ephemeral to really condition the consensus time scales or the degree of consensus that is asymptotically reached. Aspects like this (which may or may not be interesting or realistic from the perspective of learning processes and opinion formation in society) might be explored too. 
